Path Decompositions of Sparse Graphs via Gaussian Sweeps and Faster Exponential Algorithms

Using the bisection bound of Monien and Preis, Fomin and H{\o}ie proved in 2006 that every graph of maximum degree 3 on $n$ vertices has pathwidth at most $n/6+o(n)$. We prove that the pathwidth, bisection width and cutwidth of these graphs are at most $c_3 n+o(n)$, where $c_3=\frac{3}{4\pi}\arccos\frac56\approx0.1398$. For bisection width this improves the bound $n/6+o(n)$ of Monien and Preis (2006) and extends to all such graphs the bound that Lichev and Mitsche (2023) obtained for random cubic graphs. For maximum degree 4, we prove that bisection width and cutwidth are at most $n/3+o(n)$, improving the bound $2n/5+o(n)$ of Monien and Preis for 4-regular graphs, and that pathwidth is at most $0.2458n$, improving the bound $n/3$ of Fomin, Gaspers, Saurabh and Stepanov (2009). We show that every graph with $m$ edges has pathwidth at most $7m/48+o(n)$, improving the bound $13m/75$ of Scott and Sorkin (2007), and we give further bounds of the form $\sum_{d\ge3}a_d n_d+o(n)$ with $a_d<1$, where $n_d$ is the number of vertices of degree $d$. The path decompositions, and linear orderings of the stated cutwidth, can be computed in polynomial time. Instead of deriving pathwidth bounds from bisection width, we give each vertex a Gaussian label, a weighted sum of independent standard normal variables over a ball around it, and sweep a threshold through the labels; the bags are frontiers, the vertices above the threshold with a neighbor below it. We bound the probability that a vertex lies in a frontier by comparison with an explicit Gaussian model of a vertex and its neighbors. Faster exact algorithms follow: for feedback vertex set and the traveling salesperson problem on graphs of bounded maximum or average degree, and on general graphs for minimum weight dominating set (by branching until the instance is sparse), Max 2-CSP and counting subgraphs with $k$ edges (by the bound in $m$).

==> figures/ideal-star-curve.dat <==
# ideal 3-star function f_{3,r*}(t), r* = 2*sqrt(2)/3; written by ideal-star-curve.py
# f(0) = 0.1398221240 (c_3 = 0.1398221240); max f = 0.1401582523 at t = -0.06814 (F_3 = 0.1401582523)
t f fneg env
-2.000 0.02046841 0.01544592 0.01544592
-1.995 0.02067267 0.01561094 0.01561094
-1.990 0.02087842 0.01577733 0.01577733
-1.985 0.02108569 0.01594509 0.01594509
-1.980 0.02129447 0.01611421 0.01611421
-1.975 0.02150476 0.01628472 0.01628472
-1.970 0.02171658 0.01645660 0.01645660
-1.965 0.02192992 0.01662988 0.01662988
-1.960 0.02214479 0.01680455 0.01680455
-1.955 0.02236119 0.01698063 0.01698063
-1.950 0.02257913 0.01715811 0.01715811
-1.945 0.02279861 0.01733700 0.01733700
-1.940 0.02301963 0.01751731 0.01751731
-1.935 0.02324220 0.01769905 0.01769905
-1.930 0.02346632 0.01788221 0.01788221
-1.925 0.02369200 0.01806681 0.01806681
-1.920 0.02391923 0.01825284 0.01825284
-1.915 0.02414802 0.01844032 0.01844032
-1.910 0.02437838 0.01862925 0.01862925
-1.905 0.02461030 0.01881964 0.01881964
-1.900 0.02484380 0.01901148 0.01901148
-1.895 0.02507887 0.01920479 0.01920479
-1.890 0.02531551 0.01939957 0.01939957
-1.885 0.02555373 0.01959582 0.01959582
-1.880 0.02579353 0.01979356 0.01979356
-1.875 0.02603492 0.01999277 0.01999277
-1.870 0.02627789 0.02019348 0.02019348
-1.865 0.02652245 0.02039568 0.02039568
-1.860 0.02676860 0.02059938 0.02059938
-1.855 0.02701634 0.02080458 0.02080458
-1.850 0.02726568 0.02101129 0.02101129
-1.845 0.02751661 0.02121951 0.02121951
-1.840 0.02776914 0.02142924 0.02142924
-1.835 0.02802327 0.02164050 0.02164050
-1.830 0.02827900 0.02185327 0.02185327
-1.825 0.02853633 0.02206758 0.02206758
-1.820 0.02879527 0.02228342 0.02228342
-1.815 0.02905581 0.02250079 0.02250079
-1.810 0.02931795 0.02271971 0.02271971
-1.805 0.02958171 0.02294016 0.02294016
-1.800 0.02984707 0.02316217 0.02316217
-1.795 0.03011404 0.02338572 0.02338572
-1.790 0.03038262 0.02361083 0.02361083
-1.785 0.03065281 0.02383749 0.02383749
-1.780 0.03092461 0.02406572 0.02406572
-1.775 0.03119802 0.02429550 0.02429550
-1.770 0.03147304 0.02452686 0.02452686
-1.765 0.03174967 0.02475979 0.02475979
-1.760 0.03202791 0.02499428 0.02499428
-1.755 0.03230776 0.02523036 0.02523036
-1.750 0.03258922 0.02546801 0.02546801
-1.745 0.03287230 0.02570724 0.02570724
-1.740 0.03315697 0.02594805 0.02594805
-1.735 0.03344326 0.02619045 0.02619045
-1.730 0.03373116 0.02643444 0.02643444
-1.725 0.03402066 0.02668002 0.02668002
-1.720 0.03431176 0.02692719 0.02692719
-1.715 0.03460447 0.02717596 0.02717596
-1.710 0.03489878 0.02742632 0.02742632
-1.705 0.03519469 0.02767828 0.02767828
-1.700 0.03549220 0.02793184 0.02793184
-1.695 0.03579131 0.02818700 0.02818700
-1.690 0.03609201 0.02844377 0.02844377
-1.685 0.03639431 0.02870214 0.02870214
-1.680 0.03669819 0.02896211 0.02896211
-1.675 0.03700367 0.02922369 0.02922369
-1.670 0.03731073 0.02948688 0.02948688
-1.665 0.03761937 0.02975168 0.02975168
-1.660 0.03792959 0.03001808 0.03001808
-1.655 0.03824140 0.03028610 0.03028610
-1.650 0.03855477 0.03055572 0.03055572
-1.645 0.03886972 0.03082696 0.03082696
-1.640 0.03918623 0.03109981 0.03109981
-1.635 0.03950431 0.03137427 0.03137427
-1.630 0.03982395 0.03165034 0.03165034
-1.625 0.04014514 0.03192803 0.03192803
-1.620 0.04046789 0.03220732 0.03220732
-1.615 0.04079218 0.03248823 0.03248823
-1.610 0.04111802 0.03277074 0.03277074
-1.605 0.04144540 0.03305487 0.03305487
-1.600 0.04177431 0.03334060 0.03334060
-1.595 0.04210476 0.03362795 0.03362795
-1.590 0.04243672 0.03391690 0.03391690
-1.585 0.04277021 0.03420746 0.03420746
-1.580 0.04310521 0.03449962 0.03449962
-1.575 0.04344173 0.03479339 0.03479339
-1.570 0.04377974 0.03508876 0.03508876
-1.565 0.04411925 0.03538573 0.03538573
-1.560 0.04446026 0.03568430 0.03568430
-1.555 0.04480275 0.03598447 0.03598447
-1.550 0.04514672 0.03628623 0.03628623
-1.545 0.04549216 0.03658958 0.03658958
-1.540 0.04583907 0.03689453 0.03689453
-1.535 0.04618745 0.03720106 0.03720106
-1.530 0.04653727 0.03750918 0.03750918
-1.525 0.04688854 0.03781888 0.03781888
-1.520 0.04724125 0.03813016 0.03813016
-1.515 0.04759539 0.03844302 0.03844302
-1.510 0.04795095 0.03875745 0.03875745
-1.505 0.04830793 0.03907345 0.03907345
-1.500 0.04866632 0.03939101 0.03939101
-1.495 0.04902611 0.03971014 0.03971014
-1.490 0.04938729 0.04003083 0.04003083
-1.485 0.04974985 0.04035308 0.04035308
-1.480 0.05011379 0.04067687 0.04067687
-1.475 0.05047910 0.04100222 0.04100222
-1.470 0.05084576 0.04132910 0.04132910
-1.465 0.05121377 0.04165752 0.04165752
-1.460 0.05158312 0.04198748 0.04198748
-1.455 0.05195380 0.04231896 0.04231896
-1.450 0.05232580 0.04265197 0.04265197
-1.445 0.05269912 0.04298649 0.04298649
-1.440 0.05307373 0.04332253 0.04332253
-1.435 0.05344963 0.04366007 0.04366007
-1.430 0.05382681 0.04399912 0.04399912
-1.425 0.05420526 0.04433966 0.04433966
-1.420 0.05458497 0.04468169 0.04468169
-1.415 0.05496593 0.04502520 0.04502520
-1.410 0.05534813 0.04537020 0.04537020
-1.405 0.05573155 0.04571666 0.04571666
-1.400 0.05611619 0.04606458 0.04606458
-1.395 0.05650203 0.04641396 0.04641396
-1.390 0.05688906 0.04676480 0.04676480
-1.385 0.05727727 0.04711707 0.04711707
-1.380 0.05766665 0.04747078 0.04747078
-1.375 0.05805718 0.04782592 0.04782592
-1.370 0.05844886 0.04818248 0.04818248
-1.365 0.05884167 0.04854045 0.04854045
-1.360 0.05923560 0.04889982 0.04889982
-1.355 0.05963063 0.04926060 0.04926060
-1.350 0.06002676 0.04962276 0.04962276
-1.345 0.06042396 0.04998630 0.04998630
-1.340 0.06082223 0.05035121 0.05035121
-1.335 0.06122156 0.05071748 0.05071748
-1.330 0.06162192 0.05108510 0.05108510
-1.325 0.06202330 0.05145407 0.05145407
-1.320 0.06242570 0.05182438 0.05182438
-1.315 0.06282909 0.05219601 0.05219601
-1.310 0.06323346 0.05256895 0.05256895
-1.305 0.06363880 0.05294320 0.05294320
-1.300 0.06404510 0.05331874 0.05331874
-1.295 0.06445233 0.05369557 0.05369557
-1.290 0.06486048 0.05407368 0.05407368
-1.285 0.06526954 0.05445305 0.05445305
-1.280 0.06567949 0.05483367 0.05483367
-1.275 0.06609032 0.05521554 0.05521554
-1.270 0.06650201 0.05559863 0.05559863
-1.265 0.06691455 0.05598295 0.05598295
-1.260 0.06732791 0.05636847 0.05636847
-1.255 0.06774208 0.05675520 0.05675520
-1.250 0.06815705 0.05714310 0.05714310
-1.245 0.06857280 0.05753218 0.05753218
-1.240 0.06898932 0.05792243 0.05792243
-1.235 0.06940657 0.05831382 0.05831382
-1.230 0.06982456 0.05870635 0.05870635
-1.225 0.07024326 0.05910000 0.05910000
-1.220 0.07066265 0.05949476 0.05949476
-1.215 0.07108272 0.05989062 0.05989062
-1.210 0.07150345 0.06028757 0.06028757
-1.205 0.07192482 0.06068559 0.06068559
-1.200 0.07234681 0.06108466 0.06108466
-1.195 0.07276941 0.06148478 0.06148478
-1.190 0.07319259 0.06188593 0.06188593
-1.185 0.07361634 0.06228810 0.06228810
-1.180 0.07404064 0.06269127 0.06269127
-1.175 0.07446547 0.06309543 0.06309543
-1.170 0.07489081 0.06350056 0.06350056
-1.165 0.07531665 0.06390665 0.06390665
-1.160 0.07574296 0.06431369 0.06431369
-1.155 0.07616972 0.06472165 0.06472165
-1.150 0.07659692 0.06513053 0.06513053
-1.145 0.07702453 0.06554030 0.06554030
-1.140 0.07745254 0.06595096 0.06595096
-1.135 0.07788092 0.06636249 0.06636249
-1.130 0.07830966 0.06677486 0.06677486
-1.125 0.07873874 0.06718807 0.06718807
-1.120 0.07916812 0.06760210 0.06760210
-1.115 0.07959781 0.06801694 0.06801694
-1.110 0.08002776 0.06843256 0.06843256
-1.105 0.08045797 0.06884895 0.06884895
-1.100 0.08088841 0.06926609 0.06926609
-1.095 0.08131906 0.06968396 0.06968396
-1.090 0.08174990 0.07010256 0.07010256
-1.085 0.08218091 0.07052186 0.07052186
-1.080 0.08261207 0.07094184 0.07094184
-1.075 0.08304335 0.07136248 0.07136248
-1.070 0.08347473 0.07178378 0.07178378
-1.065 0.08390620 0.07220570 0.07220570
-1.060 0.08433773 0.07262823 0.07262823
-1.055 0.08476930 0.07305136 0.07305136
-1.050 0.08520088 0.07347507 0.07347507
-1.045 0.08563245 0.07389933 0.07389933
-1.040 0.08606400 0.07432413 0.07432413
-1.035 0.08649550 0.07474945 0.07474945
-1.030 0.08692692 0.07517527 0.07517527
-1.025 0.08735824 0.07560156 0.07560156
-1.020 0.08778945 0.07602832 0.07602832
-1.015 0.08822052 0.07645553 0.07645553
-1.010 0.08865142 0.07688315 0.07688315
-1.005 0.08908213 0.07731118 0.07731118
-1.000 0.08951263 0.07773959 0.07773959
-0.995 0.08994290 0.07816836 0.07816836
-0.990 0.09037290 0.07859748 0.07859748
-0.985 0.09080263 0.07902691 0.07902691
-0.980 0.09123205 0.07945665 0.07945665
-0.975 0.09166115 0.07988667 0.07988667
-0.970 0.09208989 0.08031695 0.08031695
-0.965 0.09251825 0.08074747 0.08074747
-0.960 0.09294622 0.08117821 0.08117821
-0.955 0.09337376 0.08160914 0.08160914
-0.950 0.09380085 0.08204025 0.08204025
-0.945 0.09422747 0.08247152 0.08247152
-0.940 0.09465359 0.08290292 0.08290292
-0.935 0.09507919 0.08333443 0.08333443
-0.930 0.09550425 0.08376603 0.08376603
-0.925 0.09592874 0.08419769 0.08419769
-0.920 0.09635263 0.08462941 0.08462941
-0.915 0.09677590 0.08506114 0.08506114
-0.910 0.09719853 0.08549288 0.08549288
-0.905 0.09762050 0.08592460 0.08592460
-0.900 0.09804177 0.08635627 0.08635627
-0.895 0.09846232 0.08678788 0.08678788
-0.890 0.09888213 0.08721940 0.08721940
-0.885 0.09930117 0.08765081 0.08765081
-0.880 0.09971942 0.08808208 0.08808208
-0.875 0.10013685 0.08851320 0.08851320
-0.870 0.10055344 0.08894414 0.08894414
-0.865 0.10096916 0.08937487 0.08937487
-0.860 0.10138399 0.08980537 0.08980537
-0.855 0.10179790 0.09023563 0.09023563
-0.850 0.10221087 0.09066561 0.09066561
-0.845 0.10262288 0.09109529 0.09109529
-0.840 0.10303388 0.09152466 0.09152466
-0.835 0.10344387 0.09195368 0.09195368
-0.830 0.10385282 0.09238233 0.09238233
-0.825 0.10426069 0.09281058 0.09281058
-0.820 0.10466748 0.09323842 0.09323842
-0.815 0.10507314 0.09366582 0.09366582
-0.810 0.10547765 0.09409276 0.09409276
-0.805 0.10588100 0.09451921 0.09451921
-0.800 0.10628315 0.09494514 0.09494514
-0.795 0.10668408 0.09537053 0.09537053
-0.790 0.10708376 0.09579537 0.09579537
-0.785 0.10748217 0.09621961 0.09621961
-0.780 0.10787928 0.09664325 0.09664325
-0.775 0.10827507 0.09706625 0.09706625
-0.770 0.10866951 0.09748858 0.09748858
-0.765 0.10906258 0.09791024 0.09791024
-0.760 0.10945425 0.09833118 0.09833118
-0.755 0.10984450 0.09875139 0.09875139
-0.750 0.11023329 0.09917084 0.09917084
-0.745 0.11062061 0.09958950 0.09958950
-0.740 0.11100644 0.10000735 0.10000735
-0.735 0.11139073 0.10042437 0.10042437
-0.730 0.11177348 0.10084053 0.10084053
-0.725 0.11215465 0.10125580 0.10125580
-0.720 0.11253422 0.10167016 0.10167016
-0.715 0.11291216 0.10208358 0.10208358
-0.710 0.11328845 0.10249605 0.10249605
-0.705 0.11366307 0.10290753 0.10290753
-0.700 0.11403599 0.10331800 0.10331800
-0.695 0.11440718 0.10372743 0.10372743
-0.690 0.11477662 0.10413580 0.10413580
-0.685 0.11514428 0.10454308 0.10454308
-0.680 0.11551014 0.10494924 0.10494924
-0.675 0.11587418 0.10535427 0.10535427
-0.670 0.11623637 0.10575814 0.10575814
-0.665 0.11659669 0.10616082 0.10616082
-0.660 0.11695511 0.10656228 0.10656228
-0.655 0.11731160 0.10696250 0.10696250
-0.650 0.11766615 0.10736146 0.10736146
-0.645 0.11801873 0.10775913 0.10775913
-0.640 0.11836931 0.10815548 0.10815548
-0.635 0.11871787 0.10855049 0.10855049
-0.630 0.11906438 0.10894413 0.10894413
-0.625 0.11940883 0.10933638 0.10933638
-0.620 0.11975119 0.10972721 0.10972721
-0.615 0.12009143 0.11011660 0.11011660
-0.610 0.12042953 0.11050453 0.11050453
-0.605 0.12076547 0.11089095 0.11089095
-0.600 0.12109923 0.11127586 0.11127586
-0.595 0.12143077 0.11165923 0.11165923
-0.590 0.12176009 0.11204102 0.11204102
-0.585 0.12208714 0.11242123 0.11242123
-0.580 0.12241192 0.11279981 0.11279981
-0.575 0.12273439 0.11317674 0.11317674
-0.570 0.12305455 0.11355201 0.11355201
-0.565 0.12337235 0.11392558 0.11392558
-0.560 0.12368778 0.11429744 0.11429744
-0.555 0.12400082 0.11466755 0.11466755
-0.550 0.12431145 0.11503588 0.11503588
-0.545 0.12461964 0.11540243 0.11540243
-0.540 0.12492537 0.11576715 0.11576715
-0.535 0.12522862 0.11613004 0.11613004
-0.530 0.12552937 0.11649105 0.11649105
-0.525 0.12582760 0.11685017 0.11685017
-0.520 0.12612328 0.11720737 0.11720737
-0.515 0.12641639 0.11756263 0.11756263
-0.510 0.12670691 0.11791593 0.11791593
-0.505 0.12699483 0.11826724 0.11826724
-0.500 0.12728011 0.11861653 0.11861653
-0.495 0.12756275 0.11896378 0.11896378
-0.490 0.12784271 0.11930897 0.11930897
-0.485 0.12811998 0.11965207 0.11965207
-0.480 0.12839454 0.11999306 0.11999306
-0.475 0.12866637 0.12033192 0.12033192
-0.470 0.12893544 0.12066862 0.12066862
-0.465 0.12920175 0.12100314 0.12100314
-0.460 0.12946526 0.12133546 0.12133546
-0.455 0.12972596 0.12166555 0.12166555
-0.450 0.12998383 0.12199338 0.12199338
-0.445 0.13023886 0.12231895 0.12231895
-0.440 0.13049101 0.12264221 0.12264221
-0.435 0.13074028 0.12296316 0.12296316
-0.430 0.13098665 0.12328176 0.12328176
-0.425 0.13123009 0.12359799 0.12359799
-0.420 0.13147059 0.12391184 0.12391184
-0.415 0.13170813 0.12422328 0.12422328
-0.410 0.13194269 0.12453229 0.12453229
-0.405 0.13217426 0.12483884 0.12483884
-0.400 0.13240282 0.12514292 0.12514292
-0.395 0.13262835 0.12544449 0.12544449
-0.390 0.13285083 0.12574355 0.12574355
-0.385 0.13307025 0.12604007 0.12604007
-0.380 0.13328660 0.12633402 0.12633402
-0.375 0.13349984 0.12662538 0.12662538
-0.370 0.13370998 0.12691415 0.12691415
-0.365 0.13391699 0.12720028 0.12720028
-0.360 0.13412086 0.12748377 0.12748377
-0.355 0.13432157 0.12776459 0.12776459
-0.350 0.13451910 0.12804273 0.12804273
-0.345 0.13471345 0.12831815 0.12831815
-0.340 0.13490459 0.12859085 0.12859085
-0.335 0.13509252 0.12886079 0.12886079
-0.330 0.13527722 0.12912797 0.12912797
-0.325 0.13545867 0.12939236 0.12939236
-0.320 0.13563686 0.12965394 0.12965394
-0.315 0.13581178 0.12991270 0.12991270
-0.310 0.13598341 0.13016861 0.13016861
-0.305 0.13615174 0.13042166 0.13042166
-0.300 0.13631676 0.13067182 0.13067182
-0.295 0.13647845 0.13091908 0.13091908
-0.290 0.13663681 0.13116341 0.13116341
-0.285 0.13679181 0.13140481 0.13140481
-0.280 0.13694346 0.13164326 0.13164326
-0.275 0.13709173 0.13187873 0.13187873
-0.270 0.13723662 0.13211120 0.13211120
-0.265 0.13737811 0.13234067 0.13234067
-0.260 0.13751620 0.13256711 0.13256711
-0.255 0.13765087 0.13279051 0.13279051
-0.250 0.13778211 0.13301085 0.13301085
-0.245 0.13790991 0.13322811 0.13322811
-0.240 0.13803427 0.13344227 0.13344227
-0.235 0.13815517 0.13365333 0.13365333
-0.230 0.13827260 0.13386127 0.13386127
-0.225 0.13838655 0.13406606 0.13406606
-0.220 0.13849702 0.13426769 0.13426769
-0.215 0.13860400 0.13446616 0.13446616
-0.210 0.13870748 0.13466143 0.13466143
-0.205 0.13880745 0.13485351 0.13485351
-0.200 0.13890390 0.13504237 0.13504237
-0.195 0.13899682 0.13522800 0.13522800
-0.190 0.13908622 0.13541038 0.13541038
-0.185 0.13917207 0.13558951 0.13558951
-0.180 0.13925438 0.13576537 0.13576537
-0.175 0.13933314 0.13593793 0.13593793
-0.170 0.13940834 0.13610721 0.13610721
-0.165 0.13947997 0.13627316 0.13627316
-0.160 0.13954803 0.13643580 0.13643580
-0.155 0.13961252 0.13659510 0.13659510
-0.150 0.13967343 0.13675105 0.13675105
-0.145 0.13973076 0.13690364 0.13690364
-0.140 0.13978449 0.13705285 0.13705285
-0.135 0.13983463 0.13719868 0.13719868
-0.130 0.13988117 0.13734112 0.13734112
-0.125 0.13992412 0.13748015 0.13748015
-0.120 0.13996345 0.13761576 0.13761576
-0.115 0.13999918 0.13774795 0.13774795
-0.110 0.14003130 0.13787670 0.13787670
-0.105 0.14005980 0.13800200 0.13800200
-0.100 0.14008469 0.13812384 0.13812384
-0.095 0.14010596 0.13824222 0.13824222
-0.090 0.14012361 0.13835712 0.13835712
-0.085 0.14013764 0.13846854 0.13846854
-0.080 0.14014805 0.13857646 0.13857646
-0.075 0.14015484 0.13868088 0.13868088
-0.070 0.14015800 0.13878179 0.13878179
-0.065 0.14015754 0.13887919 0.13887919
-0.060 0.14015345 0.13897306 0.13897306
-0.055 0.14014574 0.13906339 0.13906339
-0.050 0.14013441 0.13915019 0.13915019
-0.045 0.14011946 0.13923344 0.13923344
-0.040 0.14010088 0.13931314 0.13931314
-0.035 0.14007868 0.13938928 0.13938928
-0.030 0.14005287 0.13946185 0.13946185
-0.025 0.14002344 0.13953085 0.13953085
-0.020 0.13999039 0.13959628 0.13959628
-0.015 0.13995374 0.13965812 0.13965812
-0.010 0.13991347 0.13971638 0.13971638
-0.005 0.13986960 0.13977105 0.13977105
-0.000 0.13982212 0.13982212 0.13982212
0.005 0.13977105 0.13986960 0.13977105
0.010 0.13971638 0.13991347 0.13971638
0.015 0.13965812 0.13995374 0.13965812
0.020 0.13959628 0.13999039 0.13959628
0.025 0.13953085 0.14002344 0.13953085
0.030 0.13946185 0.14005287 0.13946185
0.035 0.13938928 0.14007868 0.13938928
0.040 0.13931314 0.14010088 0.13931314
0.045 0.13923344 0.14011946 0.13923344
0.050 0.13915019 0.14013441 0.13915019
0.055 0.13906339 0.14014574 0.13906339
0.060 0.13897306 0.14015345 0.13897306
0.065 0.13887919 0.14015754 0.13887919
0.070 0.13878179 0.14015800 0.13878179
0.075 0.13868088 0.14015484 0.13868088
0.080 0.13857646 0.14014805 0.13857646
0.085 0.13846854 0.14013764 0.13846854
0.090 0.13835712 0.14012361 0.13835712
0.095 0.13824222 0.14010596 0.13824222
0.100 0.13812384 0.14008469 0.13812384
0.105 0.13800200 0.14005980 0.13800200
0.110 0.13787670 0.14003130 0.13787670
0.115 0.13774795 0.13999918 0.13774795
0.120 0.13761576 0.13996345 0.13761576
0.125 0.13748015 0.13992412 0.13748015
0.130 0.13734112 0.13988117 0.13734112
0.135 0.13719868 0.13983463 0.13719868
0.140 0.13705285 0.13978449 0.13705285
0.145 0.13690364 0.13973076 0.13690364
0.150 0.13675105 0.13967343 0.13675105
0.155 0.13659510 0.13961252 0.13659510
0.160 0.13643580 0.13954803 0.13643580
0.165 0.13627316 0.13947997 0.13627316
0.170 0.13610721 0.13940834 0.13610721
0.175 0.13593793 0.13933314 0.13593793
0.180 0.13576537 0.13925438 0.13576537
0.185 0.13558951 0.13917207 0.13558951
0.190 0.13541038 0.13908622 0.13541038
0.195 0.13522800 0.13899682 0.13522800
0.200 0.13504237 0.13890390 0.13504237
0.205 0.13485351 0.13880745 0.13485351
0.210 0.13466143 0.13870748 0.13466143
0.215 0.13446616 0.13860400 0.13446616
0.220 0.13426769 0.13849702 0.13426769
0.225 0.13406606 0.13838655 0.13406606
0.230 0.13386127 0.13827260 0.13386127
0.235 0.13365333 0.13815517 0.13365333
0.240 0.13344227 0.13803427 0.13344227
0.245 0.13322811 0.13790991 0.13322811
0.250 0.13301085 0.13778211 0.13301085
0.255 0.13279051 0.13765087 0.13279051
0.260 0.13256711 0.13751620 0.13256711
0.265 0.13234067 0.13737811 0.13234067
0.270 0.13211120 0.13723662 0.13211120
0.275 0.13187873 0.13709173 0.13187873
0.280 0.13164326 0.13694346 0.13164326
0.285 0.13140481 0.13679181 0.13140481
0.290 0.13116341 0.13663681 0.13116341
0.295 0.13091908 0.13647845 0.13091908
0.300 0.13067182 0.13631676 0.13067182
0.305 0.13042166 0.13615174 0.13042166
0.310 0.13016861 0.13598341 0.13016861
0.315 0.12991270 0.13581178 0.12991270
0.320 0.12965394 0.13563686 0.12965394
0.325 0.12939236 0.13545867 0.12939236
0.330 0.12912797 0.13527722 0.12912797
0.335 0.12886079 0.13509252 0.12886079
0.340 0.12859085 0.13490459 0.12859085
0.345 0.12831815 0.13471345 0.12831815
0.350 0.12804273 0.13451910 0.12804273
0.355 0.12776459 0.13432157 0.12776459
0.360 0.12748377 0.13412086 0.12748377
0.365 0.12720028 0.13391699 0.12720028
0.370 0.12691415 0.13370998 0.12691415
0.375 0.12662538 0.13349984 0.12662538
0.380 0.12633402 0.13328660 0.12633402
0.385 0.12604007 0.13307025 0.12604007
0.390 0.12574355 0.13285083 0.12574355
0.395 0.12544449 0.13262835 0.12544449
0.400 0.12514292 0.13240282 0.12514292
0.405 0.12483884 0.13217426 0.12483884
0.410 0.12453229 0.13194269 0.12453229
0.415 0.12422328 0.13170813 0.12422328
0.420 0.12391184 0.13147059 0.12391184
0.425 0.12359799 0.13123009 0.12359799
0.430 0.12328176 0.13098665 0.12328176
0.435 0.12296316 0.13074028 0.12296316
0.440 0.12264221 0.13049101 0.12264221
0.445 0.12231895 0.13023886 0.12231895
0.450 0.12199338 0.12998383 0.12199338
0.455 0.12166555 0.12972596 0.12166555
0.460 0.12133546 0.12946526 0.12133546
0.465 0.12100314 0.12920175 0.12100314
0.470 0.12066862 0.12893544 0.12066862
0.475 0.12033192 0.12866637 0.12033192
0.480 0.11999306 0.12839454 0.11999306
0.485 0.11965207 0.12811998 0.11965207
0.490 0.11930897 0.12784271 0.11930897
0.495 0.11896378 0.12756275 0.11896378
0.500 0.11861653 0.12728011 0.11861653
0.505 0.11826724 0.12699483 0.11826724
0.510 0.11791593 0.12670691 0.11791593
0.515 0.11756263 0.12641639 0.11756263
0.520 0.11720737 0.12612328 0.11720737
0.525 0.11685017 0.12582760 0.11685017
0.530 0.11649105 0.12552937 0.11649105
0.535 0.11613004 0.12522862 0.11613004
0.540 0.11576715 0.12492537 0.11576715
0.545 0.11540243 0.12461964 0.11540243
0.550 0.11503588 0.12431145 0.11503588
0.555 0.11466755 0.12400082 0.11466755
0.560 0.11429744 0.12368778 0.11429744
0.565 0.11392558 0.12337235 0.11392558
0.570 0.11355201 0.12305455 0.11355201
0.575 0.11317674 0.12273439 0.11317674
0.580 0.11279981 0.12241192 0.11279981
0.585 0.11242123 0.12208714 0.11242123
0.590 0.11204102 0.12176009 0.11204102
0.595 0.11165923 0.12143077 0.11165923
0.600 0.11127586 0.12109923 0.11127586
0.605 0.11089095 0.12076547 0.11089095
0.610 0.11050453 0.12042953 0.11050453
0.615 0.11011660 0.12009143 0.11011660
0.620 0.10972721 0.11975119 0.10972721
0.625 0.10933638 0.11940883 0.10933638
0.630 0.10894413 0.11906438 0.10894413
0.635 0.10855049 0.11871787 0.10855049
0.640 0.10815548 0.11836931 0.10815548
0.645 0.10775913 0.11801873 0.10775913
0.650 0.10736146 0.11766615 0.10736146
0.655 0.10696250 0.11731160 0.10696250
0.660 0.10656228 0.11695511 0.10656228
0.665 0.10616082 0.11659669 0.10616082
0.670 0.10575814 0.11623637 0.10575814
0.675 0.10535427 0.11587418 0.10535427
0.680 0.10494924 0.11551014 0.10494924
0.685 0.10454308 0.11514428 0.10454308
0.690 0.10413580 0.11477662 0.10413580
0.695 0.10372743 0.11440718 0.10372743
0.700 0.10331800 0.11403599 0.10331800
0.705 0.10290753 0.11366307 0.10290753
0.710 0.10249605 0.11328845 0.10249605
0.715 0.10208358 0.11291216 0.10208358
0.720 0.10167016 0.11253422 0.10167016
0.725 0.10125580 0.11215465 0.10125580
0.730 0.10084053 0.11177348 0.10084053
0.735 0.10042437 0.11139073 0.10042437
0.740 0.10000735 0.11100644 0.10000735
0.745 0.09958950 0.11062061 0.09958950
0.750 0.09917084 0.11023329 0.09917084
0.755 0.09875139 0.10984450 0.09875139
0.760 0.09833118 0.10945425 0.09833118
0.765 0.09791024 0.10906258 0.09791024
0.770 0.09748858 0.10866951 0.09748858
0.775 0.09706625 0.10827507 0.09706625
0.780 0.09664325 0.10787928 0.09664325
0.785 0.09621961 0.10748217 0.09621961
0.790 0.09579537 0.10708376 0.09579537
0.795 0.09537053 0.10668408 0.09537053
0.800 0.09494514 0.10628315 0.09494514
0.805 0.09451921 0.10588100 0.09451921
0.810 0.09409276 0.10547765 0.09409276
0.815 0.09366582 0.10507314 0.09366582
0.820 0.09323842 0.10466748 0.09323842
0.825 0.09281058 0.10426069 0.09281058
0.830 0.09238233 0.10385282 0.09238233
0.835 0.09195368 0.10344387 0.09195368
0.840 0.09152466 0.10303388 0.09152466
0.845 0.09109529 0.10262288 0.09109529
0.850 0.09066561 0.10221087 0.09066561
0.855 0.09023563 0.10179790 0.09023563
0.860 0.08980537 0.10138399 0.08980537
0.865 0.08937487 0.10096916 0.08937487
0.870 0.08894414 0.10055344 0.08894414
0.875 0.08851320 0.10013685 0.08851320
0.880 0.08808208 0.09971942 0.08808208
0.885 0.08765081 0.09930117 0.08765081
0.890 0.08721940 0.09888213 0.08721940
0.895 0.08678788 0.09846232 0.08678788
0.900 0.08635627 0.09804177 0.08635627
0.905 0.08592460 0.09762050 0.08592460
0.910 0.08549288 0.09719853 0.08549288
0.915 0.08506114 0.09677590 0.08506114
0.920 0.08462941 0.09635263 0.08462941
0.925 0.08419769 0.09592874 0.08419769
0.930 0.08376603 0.09550425 0.08376603
0.935 0.08333443 0.09507919 0.08333443
0.940 0.08290292 0.09465359 0.08290292
0.945 0.08247152 0.09422747 0.08247152
0.950 0.08204025 0.09380085 0.08204025
0.955 0.08160914 0.09337376 0.08160914
0.960 0.08117821 0.09294622 0.08117821
0.965 0.08074747 0.09251825 0.08074747
0.970 0.08031695 0.09208989 0.08031695
0.975 0.07988667 0.09166115 0.07988667
0.980 0.07945665 0.09123205 0.07945665
0.985 0.07902691 0.09080263 0.07902691
0.990 0.07859748 0.09037290 0.07859748
0.995 0.07816836 0.08994290 0.07816836
1.000 0.07773959 0.08951263 0.07773959
1.005 0.07731118 0.08908213 0.07731118
1.010 0.07688315 0.08865142 0.07688315
1.015 0.07645553 0.08822052 0.07645553
1.020 0.07602832 0.08778945 0.07602832
1.025 0.07560156 0.08735824 0.07560156
1.030 0.07517527 0.08692692 0.07517527
1.035 0.07474945 0.08649550 0.07474945
1.040 0.07432413 0.08606400 0.07432413
1.045 0.07389933 0.08563245 0.07389933
1.050 0.07347507 0.08520088 0.07347507
1.055 0.07305136 0.08476930 0.07305136
1.060 0.07262823 0.08433773 0.07262823
1.065 0.07220570 0.08390620 0.07220570
1.070 0.07178378 0.08347473 0.07178378
1.075 0.07136248 0.08304335 0.07136248
1.080 0.07094184 0.08261207 0.07094184
1.085 0.07052186 0.08218091 0.07052186
1.090 0.07010256 0.08174990 0.07010256
1.095 0.06968396 0.08131906 0.06968396
1.100 0.06926609 0.08088841 0.06926609
1.105 0.06884895 0.08045797 0.06884895
1.110 0.06843256 0.08002776 0.06843256
1.115 0.06801694 0.07959781 0.06801694
1.120 0.06760210 0.07916812 0.06760210
1.125 0.06718807 0.07873874 0.06718807
1.130 0.06677486 0.07830966 0.06677486
1.135 0.06636249 0.07788092 0.06636249
1.140 0.06595096 0.07745254 0.06595096
1.145 0.06554030 0.07702453 0.06554030
1.150 0.06513053 0.07659692 0.06513053
1.155 0.06472165 0.07616972 0.06472165
1.160 0.06431369 0.07574296 0.06431369
1.165 0.06390665 0.07531665 0.06390665
1.170 0.06350056 0.07489081 0.06350056
1.175 0.06309543 0.07446547 0.06309543
1.180 0.06269127 0.07404064 0.06269127
1.185 0.06228810 0.07361634 0.06228810
1.190 0.06188593 0.07319259 0.06188593
1.195 0.06148478 0.07276941 0.06148478
1.200 0.06108466 0.07234681 0.06108466
1.205 0.06068559 0.07192482 0.06068559
1.210 0.06028757 0.07150345 0.06028757
1.215 0.05989062 0.07108272 0.05989062
1.220 0.05949476 0.07066265 0.05949476
1.225 0.05910000 0.07024326 0.05910000
1.230 0.05870635 0.06982456 0.05870635
1.235 0.05831382 0.06940657 0.05831382
1.240 0.05792243 0.06898932 0.05792243
1.245 0.05753218 0.06857280 0.05753218
1.250 0.05714310 0.06815705 0.05714310
1.255 0.05675520 0.06774208 0.05675520
1.260 0.05636847 0.06732791 0.05636847
1.265 0.05598295 0.06691455 0.05598295
1.270 0.05559863 0.06650201 0.05559863
1.275 0.05521554 0.06609032 0.05521554
1.280 0.05483367 0.06567949 0.05483367
1.285 0.05445305 0.06526954 0.05445305
1.290 0.05407368 0.06486048 0.05407368
1.295 0.05369557 0.06445233 0.05369557
1.300 0.05331874 0.06404510 0.05331874
1.305 0.05294320 0.06363880 0.05294320
1.310 0.05256895 0.06323346 0.05256895
1.315 0.05219601 0.06282909 0.05219601
1.320 0.05182438 0.06242570 0.05182438
1.325 0.05145407 0.06202330 0.05145407
1.330 0.05108510 0.06162192 0.05108510
1.335 0.05071748 0.06122156 0.05071748
1.340 0.05035121 0.06082223 0.05035121
1.345 0.04998630 0.06042396 0.04998630
1.350 0.04962276 0.06002676 0.04962276
1.355 0.04926060 0.05963063 0.04926060
1.360 0.04889982 0.05923560 0.04889982
1.365 0.04854045 0.05884167 0.04854045
1.370 0.04818248 0.05844886 0.04818248
1.375 0.04782592 0.05805718 0.04782592
1.380 0.04747078 0.05766665 0.04747078
1.385 0.04711707 0.05727727 0.04711707
1.390 0.04676480 0.05688906 0.04676480
1.395 0.04641396 0.05650203 0.04641396
1.400 0.04606458 0.05611619 0.04606458
1.405 0.04571666 0.05573155 0.04571666
1.410 0.04537020 0.05534813 0.04537020
1.415 0.04502520 0.05496593 0.04502520
1.420 0.04468169 0.05458497 0.04468169
1.425 0.04433966 0.05420526 0.04433966
1.430 0.04399912 0.05382681 0.04399912
1.435 0.04366007 0.05344963 0.04366007
1.440 0.04332253 0.05307373 0.04332253
1.445 0.04298649 0.05269912 0.04298649
1.450 0.04265197 0.05232580 0.04265197
1.455 0.04231896 0.05195380 0.04231896
1.460 0.04198748 0.05158312 0.04198748
1.465 0.04165752 0.05121377 0.04165752
1.470 0.04132910 0.05084576 0.04132910
1.475 0.04100222 0.05047910 0.04100222
1.480 0.04067687 0.05011379 0.04067687
1.485 0.04035308 0.04974985 0.04035308
1.490 0.04003083 0.04938729 0.04003083
1.495 0.03971014 0.04902611 0.03971014
1.500 0.03939101 0.04866632 0.03939101
1.505 0.03907345 0.04830793 0.03907345
1.510 0.03875745 0.04795095 0.03875745
1.515 0.03844302 0.04759539 0.03844302
1.520 0.03813016 0.04724125 0.03813016
1.525 0.03781888 0.04688854 0.03781888
1.530 0.03750918 0.04653727 0.03750918
1.535 0.03720106 0.04618745 0.03720106
1.540 0.03689453 0.04583907 0.03689453
1.545 0.03658958 0.04549216 0.03658958
1.550 0.03628623 0.04514672 0.03628623
1.555 0.03598447 0.04480275 0.03598447
1.560 0.03568430 0.04446026 0.03568430
1.565 0.03538573 0.04411925 0.03538573
1.570 0.03508876 0.04377974 0.03508876
1.575 0.03479339 0.04344173 0.03479339
1.580 0.03449962 0.04310521 0.03449962
1.585 0.03420746 0.04277021 0.03420746
1.590 0.03391690 0.04243672 0.03391690
1.595 0.03362795 0.04210476 0.03362795
1.600 0.03334060 0.04177431 0.03334060
1.605 0.03305487 0.04144540 0.03305487
1.610 0.03277074 0.04111802 0.03277074
1.615 0.03248823 0.04079218 0.03248823
1.620 0.03220732 0.04046789 0.03220732
1.625 0.03192803 0.04014514 0.03192803
1.630 0.03165034 0.03982395 0.03165034
1.635 0.03137427 0.03950431 0.03137427
1.640 0.03109981 0.03918623 0.03109981
1.645 0.03082696 0.03886972 0.03082696
1.650 0.03055572 0.03855477 0.03055572
1.655 0.03028610 0.03824140 0.03028610
1.660 0.03001808 0.03792959 0.03001808
1.665 0.02975168 0.03761937 0.02975168
1.670 0.02948688 0.03731073 0.02948688
1.675 0.02922369 0.03700367 0.02922369
1.680 0.02896211 0.03669819 0.02896211
1.685 0.02870214 0.03639431 0.02870214
1.690 0.02844377 0.03609201 0.02844377
1.695 0.02818700 0.03579131 0.02818700
1.700 0.02793184 0.03549220 0.02793184
1.705 0.02767828 0.03519469 0.02767828
1.710 0.02742632 0.03489878 0.02742632
1.715 0.02717596 0.03460447 0.02717596
1.720 0.02692719 0.03431176 0.02692719
1.725 0.02668002 0.03402066 0.02668002
1.730 0.02643444 0.03373116 0.02643444
1.735 0.02619045 0.03344326 0.02619045
1.740 0.02594805 0.03315697 0.02594805
1.745 0.02570724 0.03287230 0.02570724
1.750 0.02546801 0.03258922 0.02546801
1.755 0.02523036 0.03230776 0.02523036
1.760 0.02499428 0.03202791 0.02499428
1.765 0.02475979 0.03174967 0.02475979
1.770 0.02452686 0.03147304 0.02452686
1.775 0.02429550 0.03119802 0.02429550
1.780 0.02406572 0.03092461 0.02406572
1.785 0.02383749 0.03065281 0.02383749
1.790 0.02361083 0.03038262 0.02361083
1.795 0.02338572 0.03011404 0.02338572
1.800 0.02316217 0.02984707 0.02316217
1.805 0.02294016 0.02958171 0.02294016
1.810 0.02271971 0.02931795 0.02271971
1.815 0.02250079 0.02905581 0.02250079
1.820 0.02228342 0.02879527 0.02228342
1.825 0.02206758 0.02853633 0.02206758
1.830 0.02185327 0.02827900 0.02185327
1.835 0.02164050 0.02802327 0.02164050
1.840 0.02142924 0.02776914 0.02142924
1.845 0.02121951 0.02751661 0.02121951
1.850 0.02101129 0.02726568 0.02101129
1.855 0.02080458 0.02701634 0.02080458
1.860 0.02059938 0.02676860 0.02059938
1.865 0.02039568 0.02652245 0.02039568
1.870 0.02019348 0.02627789 0.02019348
1.875 0.01999277 0.02603492 0.01999277
1.880 0.01979356 0.02579353 0.01979356
1.885 0.01959582 0.02555373 0.01959582
1.890 0.01939957 0.02531551 0.01939957
1.895 0.01920479 0.02507887 0.01920479
1.900 0.01901148 0.02484380 0.01901148
1.905 0.01881964 0.02461030 0.01881964
1.910 0.01862925 0.02437838 0.01862925
1.915 0.01844032 0.02414802 0.01844032
1.920 0.01825284 0.02391923 0.01825284
1.925 0.01806681 0.02369200 0.01806681
1.930 0.01788221 0.02346632 0.01788221
1.935 0.01769905 0.02324220 0.01769905
1.940 0.01751731 0.02301963 0.01751731
1.945 0.01733700 0.02279861 0.01733700
1.950 0.01715811 0.02257913 0.01715811
1.955 0.01698063 0.02236119 0.01698063
1.960 0.01680455 0.02214479 0.01680455
1.965 0.01662988 0.02192992 0.01662988
1.970 0.01645660 0.02171658 0.01645660
1.975 0.01628472 0.02150476 0.01628472
1.980 0.01611421 0.02129447 0.01611421
1.985 0.01594509 0.02108569 0.01594509
1.990 0.01577733 0.02087842 0.01577733
1.995 0.01561094 0.02067267 0.01561094
2.000 0.01544592 0.02046841 0.01544592

